Forbidden induced subgraphs for graphs and signed graphs with eigenvalues bounded from below

The smallest eigenvalue of a graph is the smallest eigenvalue of its adjacency matrix. We show that the family of graphs with smallest eigenvalue at least $-\lambda$ can be defined by a finite set of forbidden induced subgraphs if and only if $\lambda < \lambda^*$, where $\lambda^* = \rho^{1/2} + \rho^{-1/2} \approx 2.01980$, and $\rho$ is the unique real root of $x^3 = x + 1$. This resolves a question raised by Bussemaker and Neumaier. As a byproduct, we find all the limit points of smallest eigenvalues of graphs, supplementing Hoffman's work on those limit points in $[-2, \infty)$. We also prove that the same conclusion about forbidden subgraph characterization holds for signed graphs. Our impetus for the study of signed graphs is to determine the maximum cardinality of a spherical two-distance set with two fixed angles (one acute and one obtuse) in high dimensions. Denote by $N_{\alpha, \beta}(n)$ the maximum number of unit vectors in $\mathbb{R}^d$ where all pairwise inner products lie in $\{\alpha, \beta\}$ with $-1 \le \beta < 0 \le \alpha < 1$. Very recently Jiang, Tidor, Yao, Zhang and Zhao determined the limit of $N_{\alpha, \beta}(d)/d$ as $d\to\infty$ when $\alpha + 2\beta < 0$ or $(1-\alpha)/(\alpha-\beta) \in \{1,\sqrt2,\sqrt3\}$, and they proposed a conjecture on the limit in terms of eigenvalue multiplicities of signed graphs. We establish their conjecture whenever $(1-\alpha)/(\alpha - \beta) < \lambda^*$.

==> minimal_forbidden_subgraphs.txt <==
49
G1 0312142334
G2 020412142334
G3 02030412142334
G4 0102052345
G5 0102030534
G6 0102030405
G7 011215233445
G8 020304051234
G9 010203040534
G10 01020512152345
G11 01020305121545
G12 01020304052345
G13 0102051215233445
G14 0312131415233445
G15 0205121523253435
G16 0102030405233445
G17 0205121523253545
G18 020304051215232534
G19 010203051215232534
G20 010203040512152345
G21 010203040512152325
G22 020512152324253545
G23 02121314152324343545
G24 01020304051215233445
G25 01030412131415233445
G26 01020304051213141534
G27 0102030412131415233445
G28 0102030405121314152345
G29 010203040512131415233445
G30 010203040512152324253545
G31 01020304051215232425343545
S32 011213-23
S33 02031213-23
S34 02031213-0123
S35 0102031213-23
S36 0112152345-34
S37 0304121523-01
S38 030412152345-10
S39 030412152334-01
S40 010203052345-34
S41 03041215233445-01
S42 01020512152345-34
S43 01020405121523-34
S44 02030515232545-34
S45 0203121415232545-34
S46 0203051215232545-34
S47 010203051214152345-34
S48 010203051215232545-34
S49 01020305121415232545-34

